Cyber-Physical Simulation Platform for Security Assessment of Transactive Energy Systems

Transactive energy systems (TES) are emerging as a transformative solution for the problems that distribution system operators face due to an increase in the use of distributed energy resources and rapid growth in scalability of managing active distribution system (ADS). On the one hand, these changes pose a decentralized power system control problem, requiring strategic control to maintain reliability and resiliency for the community and for the utility. On the other hand, they require robust financial markets while allowing participation from diverse prosumers. To support the computing and flexibility requirements of TES while preserving privacy and security, distributed software platforms are required. In this paper, we enable the study and analysis of security concerns by developing Transactive Energy Security Simulation Testbed (TESST), a TES testbed for simulating various cyber attacks. In this work, the testbed is used for TES simulation with centralized clearing market, highlighting weaknesses in a centralized system. Additionally, we present a blockchain enabled decentralized market solution supported by distributed computing for TES, which on one hand can alleviate some of the problems that we identify, but on the other hand, may introduce newer issues. Future study of these differing paradigms is necessary and will continue as we develop our security simulation testbed.

==> diagrams/TotalProductionConsumption.csv <==
TotalProduction TotalConsumption
0	57.9
0	52.8
0	48.7
0	45.4
0	42.3
0	40.8
0	39.8
0	39.2
0	38.6
0	38.1
0	37.8
0	37.5
0	37.1
0	36.5
0	36.6
0	37.3
0	38.7
0	40.3
0	42.3
0	43.9
0	44.5
0	44.9
0	47
0	49.9
0	55
0	60.5
0.3	66.4
1.9	72.5
4.4	77.2
7.5	82.5
11	86.9
15.2	92.5
20	99.3
25.4	106.1
31	113.3
37.1	118.4
43.6	121.5
50.3	122.1
57.2	121.8
64.2	121.6
71.3	120.4
78.5	120.7
85.4	120.6
92.4	121.1
99	121.8
105.5	123.1
111.6	124.7
117.3	126.2
122.6	127
127.3	127.2
131.4	126.5
135.2	125.4
138.2	122
140.4	118.5
142.1	114.7
143.2	110.8
143.4	107.6
143.1	105.8
142	105.2
140.2	104.8
137.7	104
134.6	104
130.9	104.5
126.7	104.1
121.9	103.7
116.5	103
110.7	102.7
104.6	102.7
98.2	103.2
91.4	103.7
84.5	104.3
77.4	105
70.3	103.7
63.2	102.2
56.2	101.3
49.3	100.1
42.7	98.5
36.2	98.1
30.3	97.1
24.5	96.9
19.4	96.4
14.7	95.5
10.5	94.9
6.9	94.4
4	93
1.6	91.7
0	90.7
0	89
0	87.8
0	85.9
0	83.1
0	79.6
0	76.3
0	72.3
0	66.8
0	62.4


==> diagrams/outputTestA.csv <==
startTime	Availability	Energy
1	1	0
2	1	0
3	1	0
4	1	0
5	1	0
6	1	0
7	1	0
8	1	0
9	1	0
10	1	0
11	1	0
12	1	0
13	1	0
14	1	0
15	1	0
16	1	0
17	1	0
18	1	0
19	1	0
20	1	0
21	1	0
22	1	0
23	1	0
24	1	0
25	1	0
26	1	0
27	1	0
28	1	0.1
29	1	0.3
30	1	0.5
31	1	0.7
32	1	1
33	1	1.3
34	1	1.7
35	1	2
36	1	2.4
37	1	2.9
38	1	3.3
39	1	3.8
40	1	4.2
41	1	4.7
42	1	5.2
43	1	5.6
44	1	6.1
45	1	6.5
46	1	6.9
47	1	7.3
48	1	7.7
49	1	8.1
50	46	8.4
51	45	8.6
52	44	8.9
53	43	9.1
54	42	9.2
55	41	9.3
56	40	9.4
57	39	9.4
58	38	9.4
59	37	9.3
60	1	9.2
61	1	9.1
62	1	8.8
63	1	8.6
64	1	8.3
65	1	8
66	1	7.7
67	1	7.3
68	1	6.9
69	1	6.5
70	1	6
71	1	5.6
72	1	5.1
73	1	4.6
74	1	4.2
75	1	3.7
76	1	3.2
77	1	2.8
78	1	2.4
79	1	2
80	1	1.6
81	1	1.3
82	1	1
83	1	0.7
84	1	0.5
85	1	0.3
86	1	0.1
88	1	0
89	1	0
90	1	0
91	1	0
92	1	0
93	1	0
94	1	0
95	1	0


==> diagrams/total-energy-traded.csv <==
predictionWindow,withoutBattery,withBattery
2,2874,2875.03175
3,2874,2878.8081250000005
5,2874,2887.81375
7,2874,2905.6393749999997
10,2874,2938.9849999999997
13,2874,2956.6083333
